Primitive Integral Solutions to x^2 + y^3 = z^{10}

We classify primitive integer solutions to x^2 + y^3 = z^10. The technique is to combine modular methods at the prime 5, number field enumeration techniques in place of modular methods at the prime 2, Chabauty techniques for elliptic curves over number fields, and local methods.

==> code/transcript2310_enumeration.txt <==
//////////////////////////////////////////////////////////////////
// This code shows that all Number Fields unramified away from
// {2,3} are two torsion fields of elliptic curves.
//
// This computations are relevant for the `level lowering at 2'
// remark the paper "Primitive Integral Solutions to x^2 + y^3
// = z^{10}' by David Brown
//
// Computations were done using Magma, version V2.13-6
//////////////////////////////////////////////////////////////////

P<x> := PolynomialRing(Rationals());


//////////////////////////////////////////////////////////////////
// Computed the following using sage
// J = JonesDatabase()
// J.unramified_outside([2,3])
//////////////////////////////////////////////////////////////////
f := [x^3 - 3*x + 1, x^3 - 2, x^3 + 3*x - 2, x^3 - 3, x^3 - 3*x - 4, x^3 - 3*x - 10, x^3 - 12, x^3 - 6, x^3 - 9*x - 6];
K := [NumberField(g) : g in f];

//////////////////////////////////////////////////////////////////
// This gets all elliptic curves of conductor dividing 12^3
//////////////////////////////////////////////////////////////////

D := CremonaDatabase();
e := {@@};
for a in [0..3] do
  for b in [0..6] do
    e := e join {@E : E in EllipticCurves(D,2^a*3^b)@};
  end for;
end for;

g := {@ HyperellipticPolynomials( WeierstrassModel(E)) : E in e@};;


//////////////////////////////////////////////////////////////////
// For each number field k in K, this searches for an elliptic
// curve with two torsion field isomorphic to k
//
// (It returns that all 9 k in K are two torsion fields.)
//////////////////////////////////////////////////////////////////

K_low := [k : k in K | exists{f : f in g | IsIrreducible(f) and  IsIsomorphic(k,NumberField(f))}];


//////////////////////////////////////////////////////////////////
// This picks out a single E for each k in K
//////////////////////////////////////////////////////////////////

pairs := {@@};
for k in K do
        bool := exists(t){f : f in g | IsIrreducible(f) and  IsIsomorphic(k,NumberField(f))};
        pairs := pairs join {<k,t>};
end for;

